Programmable Transimpedance Amplifier with Integrated Bandgap Reference for Glucose Concentration Measurement

For glucose electrochemical sensors, a comprehensive electronics interface is designed and constructed in 0.18 um, CMOS process technology, and 1.5 V supply voltage. This interface includes a programmable readout amplifier and bandgap reference voltage potentiostat circuit. The programmable transimpedance amplifier (PTIA), the proposed readout circuit, provides a large dynamic range and low noise. The overall transimpedance increase for the PTIA is 17.3-50.5 kohm. For an input current range of 4.2-180 uA, the PTIA response has a linear output voltage range of 0.55-1.44 V. The output rms noise value is calculated to be 5.101 Vrms, and the overall power consumption of the design is 2.33 mW. The THD percentage spans from 7.6 to 10.2 in the current range mentioned above. All bandgap reference voltage potentiostat measurements are made using the reference potential of 0.6 V. The working electrode was a glassy carbon electrode (GCE) loaded with a CuO/Cu0:76CO2:25O4 (copper cobaltite) coating. An electrochemical glucose sensing setup has been used to measure glucose concentrations between 1 and 10 mM, and an emulated circuit has been used to verify the viability of the proposed glucose sensing design. The suggested glucose sensor architecture has a total size of 0.0684 mm2.

==> longtable.sty.txt <==
%% 
%% This is file `longtable.sty', generated 
%% on <1992/10/29> with the docstrip utility (2.0r).
%% 
%% The original source files were:
%% 
%% longtable.doc  (with options: `style')
%% 
%% This file is part of the array package. 
%% --------------------------------------- 
%% 
%% It is a contributed file. 
%% In case of errors please inform the original author. 
%% 
%% The checksum in the header refers to the documented version of 
%% the file. 
%% 


%%% ====================================================================
%%%  @LaTeX-style-file{
%%%     filename        = "longtable.sty",
%%%     version         = "3.04",
%%%     date            = "12 October 1992",
%%%     time            = "11:51:56 BST",
%%%     author          = "David Carlisle",
%%%     address         = "Computer Science Department
%%%                        Manchester University
%%%                        Oxford Road
%%%                        Manchester
%%%                        England
%%%                        M13 9PL",
%%%     telephone       = "+44 61 275 6139",
%%%     FAX             = "+44 61 275 6236",
%%%     checksum        = "08304 1428 6676 49483",
%%%     email           = "carlisle@cs.man.ac.uk (Internet)",
%%%     codetable       = "ISO/ASCII",
%%%     keywords        = "LaTeX, array, tabular, page",
%%%     supported       = "yes",
%%%     docstring       = "
%%%
%%%     longtable.sty
%%%
%%%     A LaTeX style option defining a multi-page version of tabular.
%%%
%%%     The checksum field above was produced by
%%%     Robert Solovay's checksum utility.",
%%%  }
%%% ====================================================================

\def\fileversion{v3.04}
\def\filedate{92/10/12}
\def\docdate {92/10/12}
\@ifundefined{LT@ignore@aux}{}{\endinput}
\wlog{Style-Option: `longtable' \fileversion
         \space\space <\filedate> (D.P.C.)}
\wlog{English documentation dated \space <\docdate> (D.P.C.)}
\newskip\LTleft       \LTleft=\fill
\newskip\LTright      \LTright=\fill
\newskip\LTpre        \LTpre=\bigskipamount
\newskip\LTpost       \LTpost=\bigskipamount
\newcount\LTchunksize \LTchunksize=20
\newdimen\LTcapwidth  \LTcapwidth=4in
\newbox\LT@head
\newbox\LT@firsthead
\newbox\LT@foot
\newbox\LT@lastfoot
\newcount\LT@cols
\newcount\LT@rows
\newcounter{LT@tables}\relax
\newtoks\LT@p@ftn
\mathchardef\LT@end@pen=30000
\def\longtable{%
  \par
  \ifx\multicols\@undefined\else
     \ifnum\col@number>\@ne\@twocolumntrue\fi\fi
  \if@twocolumn\@latexerr{longtable not in 1-column mode.}\@ehc\fi
  \begingroup
  \@ifnextchar[{\LT@array}{\LT@array[x]}}
\def\LT@array[#1]#2{%
  \refstepcounter{table}\global\advance\c@LT@tables\@ne
  \if l#1\LTleft\z@ \LTright\fill
   \else\if r#1\LTleft\fill \LTright\z@
     \else\if c#1\LTleft\fill \LTright\fill \fi\fi\fi
  \global\let\LT@mcw@rn\relax\let\LT@mc\multicolumn
  \let\\\LT@tabularcr\def\newpage{\noalign{\break}}%
  \let\hline\LT@hline \let\kill\LT@kill\let\caption\LT@caption
  \@tempdima\ht\strutbox
  \ifx\extrarowheight\LT@undef
    \let\@acol\@tabacol
    \let\@classz\@tabclassz \let\@classiv\@tabclassiv
    \def\@startpbox{\vtop\LT@startpbox}\let\LT@LL@FM@cr\@tabularcr
  \else
    \advance\@tempdima\extrarowheight
    \col@sep\tabcolsep
    \let\@startpbox\LT@startpbox\let\LT@LL@FM@cr\@arraycr
  \fi
  \setbox\@arstrutbox\hbox{\vrule
    \@height \arraystretch \@tempdima
    \@depth \arraystretch \dp \strutbox
    \@width \z@}%
  \let\@sharp##\let\protect\relax
   \begingroup
    \@mkpream{#2}%
    \xdef\LT@bchunk{\global\LT@rows\z@\setbox\z@\vbox\bgroup
       \tabskip\LTleft\halign to \hsize\bgroup
      \tabskip\z@ \@arstrut \@preamble \tabskip\LTright \cr}%
  \endgroup
  \expandafter\LT@nofcols\LT@bchunk&\LT@nofcols
  \LT@make@row
  \let\@endpbox\LT@endpbox
  \m@th\let\par\@empty
  \everycr{}\lineskip\z@\baselineskip\z@
  \LT@bchunk}
\def\LT@start{%
  \let\LT@start\endgraf
  \endgraf\penalty\z@\vskip\LTpre
  \dimen@\pagetotal
  \advance\dimen@ \ht\ifvoid\LT@firsthead\LT@head\else\LT@firsthead\fi
  \advance\dimen@ \dp\ifvoid\LT@firsthead\LT@head\else\LT@firsthead\fi
  \advance\dimen@ \ht\LT@foot
  \advance\dimen@ \ht\@arstrutbox
  \advance\dimen@ \dp\@arstrutbox
  \advance\dimen@ -\pagegoal
  \ifdim \dimen@>\z@\vfil\break\fi
  \ifvoid\LT@foot\else
    \advance\vsize-\ht\LT@foot
    \dimen@\pagegoal\advance\dimen@-\ht\LT@foot\pagegoal\dimen@
    \maxdepth=\z@
  \fi
  \ifvoid\LT@firsthead\copy\LT@head\else\box\LT@firsthead\fi
  \output{\LT@output}}
\def\endlongtable{%
  \LT@echunk
  \LT@start
  \unvbox\z@
  \LT@get@widths
  \immediate\write\@auxout
    {\gdef\string\LT@\romannumeral\c@LT@tables{\LT@save@row}}%
  \LT@mcw@rn
  \ifx\LT@save@row\LT@@save@row\else
    \@warning{Column widths have changed in table \thetable}\fi
  \endgraf\penalty -\LT@end@pen
  \endgroup
  \global\@mparbottom\z@
  \pagegoal\vsize
  \endgraf\penalty\z@\addvspace\LTpost
  \ifvoid\footins\else\insert\footins{}\fi}
\def\LT@nofcols#1&{\futurelet\LT@next\LT@n@fcols}
\def\LT@n@fcols{\advance\LT@cols\@ne
  \ifx\LT@next\LT@nofcols\expandafter\@gobble
  \else\expandafter\LT@nofcols\fi}
\def\LT@tabularcr{%
  \global\advance\LT@rows\@ne \ifnum\LT@rows=\LTchunksize
  \expandafter\LT@t@bularcr\else\expandafter\LT@LL@FM@cr\fi}
\def\LT@t@bularcr{{\ifnum0=`}\fi
  \@ifstar{\LT@xtabularcr}{\LT@xtabularcr}}
\def\LT@xtabularcr{\@ifnextchar[{\LT@argtabularcr}{\LT@ntabularcr}}
\def\LT@ntabularcr{%
  \ifnum0=`{\fi}%
  \LT@echunk
  \LT@start
  \unvbox\z@
  \LT@get@widths
  \LT@bchunk}
\def\LT@argtabularcr[#1]{%
  \ifnum0=`{\fi}%
  \ifdim #1>\z@
  \unskip\@xargarraycr{#1}\else \@yargarraycr{#1}\fi
  \LT@echunk
  \LT@start
  \unvbox\z@
  \LT@get@widths
  \LT@bchunk}
\def\LT@echunk{%
  \crcr\LT@save@row\cr\egroup
  \global\setbox\@ne\lastbox
  \egroup}
\def\LT@kill{%
  \LT@echunk
  \LT@get@widths
  \expandafter\LT@rebox\LT@bchunk}
\def\LT@rebox#1\bgroup{#1\bgroup\unvbox\z@\unskip\setbox\z@=\lastbox}%

\def\LT@blank@row{%
  \let\multicolumn\LTmulticolumn
    {\xdef\LT@save@row{\omit}%
    \loop
    \advance\LT@cols\m@ne
    \ifnum\LT@cols>\z@
    \xdef\LT@save@row{\LT@save@row&\omit}%
    \repeat}}
\let\LT@make@row\LT@blank@row
\def\setlongtables{%
  \typeout{***^^J%
    \noexpand\setlongtables is in force.^^J%
    If you have edited the file since the last LaTeX run^^J%
    incorrect column widths, or even errors may be produced.^^J%
    ***}%
  \def\LT@make@row{%
    \global\expandafter\let\expandafter\LT@save@row
      \csname LT@\romannumeral\c@LT@tables\endcsname
    \ifx\LT@save@row\relax\LT@blank@row\fi}}
\def\LT@get@widths{%
  \global\let\LT@save@row\end
  \setbox\tw@=\hbox{\unhbox\@ne
    \loop
    \unskip
    \setbox\tw@=\lastbox
    \ifhbox\tw@
      \LT@def@row
    \repeat}%
  \ifx\LT@@save@row\LT@undef\let\LT@@save@row\LT@save@row\fi}
\def\LT@def@row{\ifx\LT@save@row\end
  \xdef\LT@save@row{\omit\kern\the\wd\tw@}\else
  \xdef\LT@save@row{\omit\kern\the\wd\tw@&\LT@save@row}\fi}
\def\LT@hline{\noalign{\ifnum0=`}\fi
   \penalty\@M
   \futurelet\LT@next\LT@@hline}
\def\LT@@hline{%
  \ifx\LT@next\hline
    \global\let\LT@next\@gobble
    \gdef\LT@sep{\penalty-\@medpenalty\vskip\doublerulesep}%
  \else
    \global\let\LT@next\empty
    \gdef\LT@sep{\penalty-\@lowpenalty\vskip-\arrayrulewidth}%
  \fi\ifnum0=`{\fi}%
  \multispan\LT@cols
     \unskip\leaders\hrule\@height\arrayrulewidth\hfill\cr
  \noalign{\LT@sep}%
  \multispan\LT@cols
     \unskip\leaders\hrule\@height\arrayrulewidth\hfill\cr
  \noalign{\penalty\@M}%
  \LT@next}
\def\LT@caption{\noalign\bgroup
  \@ifnextchar[{\egroup\LT@c@ption}{\LT@capti@n}}
\def\LT@c@ption[#1]#2{%
  \LT@mkcaption{Table \thetable: #2}%
  \def\@tempa{#1}\ifx\@tempa\empty\else
     {\let\\\space
     \addcontentsline{lot}{table}{\protect\numberline{\thetable}{#1}}}%
  \fi}
\def\LT@capti@n{\@ifstar{\egroup\LT@mkcaption}{\egroup\LT@@c@ption}}
\def\LT@@c@ption#1{%
  \LT@mkcaption{Table \thetable: #1}%
  {\let\\\space
   \addcontentsline{lot}{table}{\protect\numberline{\thetable}{#1}}}}
\def\LT@mkcaption#1{%
  \LT@mc{\LT@cols}{c}{\hbox to \z@{\hss\parbox[t]{\LTcapwidth}{%
    \setbox\@tempboxa\hbox{#1}%
   \ifdim \wd\@tempboxa >\hsize #1
     \else \hbox to\hsize{\hfil\box\@tempboxa\hfil}\fi
            \endgraf\vskip\baselineskip}\hss}}}
\def\LT@output{%
  \ifnum\outputpenalty <-\@Mi
    \ifnum\outputpenalty > -\LT@end@pen
      \@latexerr{floats and marginpars not allowed in a longtable}\@ehc
    \else
      \setbox\z@\vbox{\unvbox\@cclv}%
      \ifdim \ht\LT@lastfoot>\ht\LT@foot
        \dimen@=\pagegoal
        \advance\dimen@-\ht\LT@lastfoot
        \ifdim\dimen@<\ht\z@
          \setbox\@cclv=\vbox{\unvbox\z@\copy\LT@foot\vss}%
          \@makecol
          \@outputpage
          \setbox\z@\vbox{\box\LT@head}%
        \fi
      \fi
      \vbox
        {\unvbox\z@\box\ifvoid\LT@lastfoot\LT@foot\else\LT@lastfoot\fi}%
    \fi
  \else
    \setbox\@cclv=\vbox{\unvbox\@cclv\copy\LT@foot\vss}%
    \@makecol
    \@outputpage
    \copy\LT@head
  \fi}
\def\LT@end@hd@ft#1{%
  \LT@echunk
  \ifx\LT@start\endgraf\@latexerr
   {Longtable head or foot not at start of table}{Increase chunksize}\fi
  \setbox#1\box\z@
  \LT@get@widths
  \LT@bchunk}
\def\endfirsthead{\LT@end@hd@ft\LT@firsthead}
\def\endhead{\LT@end@hd@ft\LT@head}
\def\endfoot{\LT@end@hd@ft\LT@foot}
\def\endlastfoot{\LT@end@hd@ft\LT@lastfoot}
\def\LTmulticolumn#1#2#3{%
  \LT@mc{#1}{#2}{#3}\hidewidth\null
  \global\let\LT@mcw@rn\LT@mcwarn}
\def\LT@mcwarn{\@warning{%
  \string\multicolumn\space set in draft mode in table \thetable}}
\def\LT@startpbox#1{\bgroup
  \let\@footnotetext\LT@p@ftntext\hsize #1 \@arrayparboxrestore
  \vrule \@height \ht\@arstrutbox \@width \z@}
\def\LT@endpbox{\unskip\vrule \@width\z@ \@depth \dp\@arstrutbox \egroup
       \the\LT@p@ftn\global\LT@p@ftn{}}
\def\LT@p@ftntext#1{%
  \edef\@tempa{\the\LT@p@ftn\noexpand\footnotetext[\the\c@footnote]}%
  \global\LT@p@ftn\expandafter{\@tempa{#1}}}%
\endinput
%% 
%% End of file `longtable.sty'.
